TF.Learn: TensorFlow's High-level Module for Distributed Machine Learning

TF.Learn is a high-level Python module for distributed machine learning inside TensorFlow. It provides an easy-to-use Scikit-learn style interface to simplify the process of creating, configuring, training, evaluating, and experimenting a machine learning model. TF.Learn integrates a wide range of state-of-art machine learning algorithms built on top of TensorFlow's low level APIs for small to large-scale supervised and unsupervised problems. This module focuses on bringing machine learning to non-specialists using a general-purpose high-level language as well as researchers who want to implement, benchmark, and compare their new methods in a structured environment. Emphasis is put on ease of use, performance, documentation, and API consistency.

==> cover.txt <==
Dear editor,

Please consider for publication in the machine learning open source software track of the Journal of Machine Learning Research the following manuscript "TF.Learn: TensorFlow's High-level Module for Distributed Machine Learning".

The manuscript gives a brief presentation of a software package, TF.Learn. It does not attempt to introduce the reader to using the software, as we defer the reader to the on-line documentation for this purpose. Instead, it introduces the goals and motivation behind the package as well as the main features of the package. In addition, the manuscript attempts to share comparisons between similar libraries so users can choose the best library for their particular use cases. We believe that TF.Learn library is a valuable contribution to the machine learning community as it greatly simplifies the process of creating, evaluating, and experimenting the model and provides a single API for both research and production. Researchers will be benefited from this and can focus on the actual research that matters instead of spending time to learn the unfamiliar TensorFlow framework's low level APIs and write boilerplate code that cannot be shared easily with other researchers.

This paper is the first paper describing the TF.Learn and no other paper on this software package is submitted or under preparation.

Yours sincerely,

Yuan Tang
